Tailoring CIPSI expansions for QMC calculations of electronic excitations: the case study of thiophene

The perturbatively selected configuration interaction scheme (CIPSI) is particularly effective in constructing determinantal expansions for quantum Monte Carlo (QMC) simulations with Jastrow-Slater wave functions: fast and smooth convergence of ground-state properties, as well as balanced descriptions of ground- and excited-states of different symmetries have been reported. In particular, accurate excitation energies have been obtained by the pivotal requirement of using CIPSI expansions with similar second-order perturbation corrections for each state, that is, similar estimated errors with respect to the full configuration interaction limit. Here we elaborate on the CIPSI selection criterion for excited states of the same symmetry as the ground state, generating expansions from a common orbital set. Using these expansions in QMC as determinantal components of Jastrow-Slater wave functions, we compute the lowest, bright excited state of thiophene, which is challenging due to its significant multireference character. The resulting vertical excitation energies are within 0.05~eV of the best theoretical estimates, already with expansions of only a few thousand determinants. Furthermore, we relax the ground- and excited-state structures following the corresponding root in variational Monte Carlo and obtain bond lengths which are accurate to better than 0.01~\AA. Therefore, while the full treatment at the CIPSI level of this system would be quite demanding, in QMC we can compute high-quality excitation energies and excited-state structural parameters building on affordable CIPSI expansions with relatively few, well chosen determinants.

==> plots/fig3.txt <==
#Old Criterion
#Avg. VMC variance and errors for last 5 iterations (First 4 columns), Avg. VMC energy and errors for last 5 iterations (Next 4 columns), Final VMC energy and errors(next 4), Ndet, DMC.. 
0.79184  134  0.80158  169  -35.26924  53  -35.05596  58 0.79387 0.79915  -35.2698216  0.0003192  -35.0556191  0.0003220   200  -35.3457768  0.0003062  -35.1347916  0.0003038
0.77343  109  0.78637  222  -35.28294  42  -35.06623  39 0.77674 0.78555  -35.2829453  0.0003087  -35.0661867  0.0003142  1034  -35.3506191  0.0002866  -35.1380263  0.0002908   
0.76581  145  0.77881  145  -35.28808  47  -35.07262  39 0.76316 0.77639  -35.2884808  0.0003032  -35.0719949  0.0003097  2600  -35.3533954  0.0002823  -35.1412745  0.0002873
0.75828  129  0.77156  178  -35.29276  71  -35.07678  52 0.76066 0.77040  -35.2923437  0.0003004  -35.0763692  0.0003055  5039  -35.3540488  0.0002748  -35.1422439  0.0002817
0.74472   98  0.76074  187  -35.29964  47  -35.08225  45 0.74568 0.76141  -35.2996808  0.0002922  -35.0826737  0.0002999 10989  -35.3567521  0.0002656  -35.1436251  0.0002727
0.73519  313  0.75234  338  -35.30449  47  -35.08614 223 0.73420 0.74651  -35.3044505  0.0002869  -35.0879480  0.0002932 20918  -35.3587905  0.0002601  -35.1461807  0.0002647
0.73173   83  0.74928  165  -35.30599  41  -35.08793 117 0.73323 0.74610  -35.3055291  0.0002861  -35.0891828  0.0002924 30445  -35.3595077  0.0002860  -35.1468088  0.0002966 


# New criterion
0.79271  107  0.80183  106  -35.26938  50  -35.05582  63 0.79093 0.80303  -35.2694424  0.0003178  -35.0556553  0.0003226   207  -35.3466315  0.0003013  -35.1347027  0.0003054
0.77467  138  0.78589  114  -35.28168  43  -35.06689  52 0.77461 0.78487  -35.2820306  0.0003083  -35.0663943  0.0003136  1139  -35.3504283  0.0002872  -35.1384944  0.0002948
0.76676  108  0.77859  120  -35.28653  37  -35.07249  40 0.76729 0.77715  -35.2864834  0.0003047  -35.0724373  0.0003094  2575  -35.3527666  0.0002828  -35.1414604  0.0002858
0.75742  122  0.76983  268  -35.29170  44  -35.07770  54 0.75890 0.77438  -35.2921296  0.0003005  -35.0785343  0.0003065  5681  -35.3546291  0.0002763  -35.1434788  0.0002818
0.75135  209  0.76316  464  -35.29584  53  -35.08177  79 0.75172 0.76123  -35.2960062  0.0002960  -35.0821343  0.0003003 10784  -35.3554383  0.0002700  -35.1437535  0.0002757
0.74321  913  0.74968  209  -35.29874 498  -35.08682  79 0.73812 0.74800  -35.3014860  0.0002047  -35.0874898  0.0002934 20384  -35.3570667  0.0002636  -35.1453463  0.0002673
0.73112  143  0.74332  169  -35.30436  34  -35.09006  63 0.73160 0.73942  -35.3044124  0.0002851  -35.0903520  0.0002894 33507  -35.3574496  0.0003313  -35.1466374  0.0003379 


# CAS calculation
#Ndet     Nparm     VMC-GS   Err-GS      VMC-ES   Err-ES     VMC-Exc Error   DMC-GS    Err-GS      DMC-ES   Err-ES     DMC-Exc Error          
 52       471      -35.26385 0.00046    -35.04801 0.00046    5.873 0.018     -35.34545 0.00031    -35.13112 0.00032    5.832 0.012  
 3996     1891     -35.26751 0.00046    -35.05182 0.00046    5.869 0.018     -35.34588 0.00031    -35.13231 0.00031    5.811 0.012  
 16446    4041     -35.27293 0.00032    -35.05742 0.00032    5.864 0.012     -35.34758 0.00030    -35.13309 0.00030    5.837 0.012  


==> plots/fig4.txt <==
# augT-0.4,0.6-new
#Avg. VMC variance and errors for last 5 iterations (First 4 columns), Avg. VMC energy and errors for last 5 iterations (Next 4 columns), Final VMC energy and errors(next 4), Ndet, DMC.. 
0.72170 .00145    0.73020 .00147  -35.28190 .00065  -35.07062 85  0.72297  0.72920   -35.2823183 0.0002923 -35.0716102 0.0002951 203   -35.3534375 0.0002893 -35.1429387 0.0002927
0.70748 .00195    0.71565 .00222  -35.29207 .00057  -35.08174 67  0.70658  0.71389   -35.2926989 0.0002840 -35.0821156 0.0002864 1019  -35.3574448 0.0002809 -35.1476047 0.0002776
0.69614 .00170    0.70720 .00193  -35.29886 .00076  -35.08725 138 0.69580  0.70718   -35.2993334 0.0002782 -35.0887107 0.0002827 2608  -35.3600682 0.0002707 -35.1504604 0.0002742
0.68980 .00182    0.70098 .00250  -35.30340 .00074  -35.09248 64  0.68873  0.69990   -35.3037530 0.0002747 -35.0932595 0.0002789 5051  -35.3616454 0.0002635 -35.1529368 0.0002678
0.68124 .00309    0.69044 .00216  -35.30878 .00100  -35.09867 92  0.67783  0.69029   -35.3091311 0.0002693 -35.0994796 0.0002736 10755 -35.3643754 0.0002224 -35.1546381 0.0002241
0.67024 .00160    0.67926 .00101  -35.31264 .00067  -35.10275 46  0.67505  0.67973   -35.3127763 0.0002109 -35.1025550 0.0002122 21716 -35.3643539 0.0005077 -35.1555600 0.0005000 
0.66655 .00271    0.67634 .00242  -35.31607 .00099  -35.10564 80  0.66550  0.67965   -35.3160035 0.0002621 -35.1059643 0.0002675 31581 -35.3653412 0.0004615 -35.1566624 0.0004417 

 
#augD-0.4,0.6-new
0.75807 211  0.76755 320  -35.28632 47 -35.07505 59 0.76068 0.76732 -35.2854584 0.0003035 -35.0750013 0.0003061 1023  -35.3523443 0.0002870 -35.1432494 0.0002872
0.73801 101  0.74805 103  -35.29708 31 -35.08620 44 0.73704 0.74637 -35.2968519 0.0002921 -35.0869211 0.0002955 5116  -35.3567807 0.0002709 -35.1473104 0.0002726
0.72373 196  0.73267 128  -35.30348 54 -35.09323 54 0.72085 0.73245 -35.3033462 0.0002848 -35.0935054 0.0002879 11122 -35.3588429 0.0002632 -35.1494291 0.0002621
0.70802 116  0.71895 161  -35.31103 50 -35.09913 68 0.70603 0.71666 -35.3109539 0.0002756 -35.0998194 0.0002801 30615 -35.3606163 0.0002791 -35.1511659 0.0002807 


# CAS-augT
52  -35.2810989 0.0002944 -35.0658480 0.0003071 0.72869 0.76824  


==> plots/s5.txt <==
# 1/c^2
# Ndet   GS energy            GS Variance         GS PT2               GS rPT2               ES energy            ES Variance         ES PT2               ES rPT2
#57   -34.4184643389975   1.90338910641307   -0.737499345470664   -0.549671347552485   -34.1885285757343   1.91048887065579   -0.743585704890001   -0.544669938292379
61   -34.4185295232872   1.90302212950137   -0.737211136228123   -0.549549171931365   -34.1945142955362   1.89653263033978   -0.728599936489704   -0.539631401652755
#69   -34.4199967145200   1.89947023843866   -0.734077382025613   -0.548218433828875   -34.1966762181333   1.89434071735667   -0.726005117843428   -0.539993867752711
81   -34.4210948124494   1.89690147985558   -0.731447552306140   -0.547228590597979   -34.1992518221267   1.88701479203110   -0.719006076484333   -0.537421537005431
#92   -34.4238340313847   1.88982927613651   -0.725883939383792   -0.544742649880867   -34.2012694494141   1.88433725039661   -0.716220833161412   -0.536482558834164
102   -34.4255569084926   1.88647935334542   -0.722661059213516   -0.543440811021075   -34.2029029404623   1.88280935443664   -0.714163365586650   -0.536068112163077
#109   -34.4260269400721   1.88539657607558   -0.721843854750439   -0.543065948443031   -34.2043203059846   1.88143915743110   -0.712836604267266   -0.535619184808222
126   -34.4266879199200   1.88315873805203   -0.719989287536215   -0.542231719388625   -34.2065239038919   1.87784866273679   -0.709073745492091   -0.534185497023505
#135   -34.4290037038197   1.87755037067226   -0.715880170465926   -0.540270686144304   -34.2074225570005   1.87584902317694   -0.707878325050732   -0.533537266717896
153   -34.4293421755707   1.87699476569005   -0.715371708029661   -0.540036138292744   -34.2092652449400   1.87450556405341   -0.706274120814320   -0.533050288060540
#173   -34.4311765849243   1.87335490094499   -0.711869467005282   -0.538540901020755   -34.2107303519062   1.87234207756689   -0.704236970976961   -0.532222508218615
200   -34.4329209529275   1.87003317291130   -0.709152249990434   -0.537310333093785   -34.2123213352157   1.87059823571055   -0.702201696042037   -0.531533401770452
#231   -34.4353045055708   1.86507234482523   -0.705144227826243   -0.535454876748578   -34.2139536569671   1.86926431728263   -0.700788328745783   -0.531030957489965
255   -34.4366626651236   1.86306404518001   -0.703160488712018   -0.534609275158000   -34.2155342292190   1.86753115154958   -0.699147576573903   -0.530468733309159
#297   -34.4399150257105   1.85896334724043   -0.698173967871114   -0.532731987729666   -34.2172817298833   1.86498157021848   -0.697022795066199   -0.529568596147674
326   -34.4421517513578   1.85472571984872   -0.694768065273284   -0.531173473139603   -34.2189463150262   1.86221814213551   -0.694516975544050   -0.528518040024313
#361   -34.4441622689115   1.85108360853940   -0.691539874202986   -0.529874107792709   -34.2206696765538   1.85985958877268   -0.692682417701619   -0.527825053225400
403   -34.4463092846879   1.84698438375784   -0.688237962287744   -0.528285273889974   -34.2224797290200   1.85776201995504   -0.690781554471557   -0.527012610351775
#464   -34.4495015474422   1.84077396606535   -0.683191813520063   -0.525882660805057   -34.2241092226904   1.85504594714691   -0.688578860048995   -0.526047174343196
544   -34.4516943733448   1.83594882549154   -0.679556421653312   -0.524099393771278   -34.2258333091734   1.85236224838111   -0.686374296875244   -0.525129654886090
#621   -34.4536377309714   1.83221204349128   -0.676658997250696   -0.522682206507917   -34.2279890290526   1.84883627985563   -0.683451277796561   -0.523856649991146
711   -34.4567292454243   1.82665627176616   -0.671962769077217   -0.520460408516017   -34.2305513894461   1.84530504077260   -0.679950348535933   -0.522791375969222
#815   -34.4598922408697   1.82053136838290   -0.667100540938216   -0.518072970222272   -34.2332891379688   1.84112268940889   -0.676147012909509   -0.521259554381176
909   -34.4626010573191   1.81477613999908   -0.662905405802449   -0.515919922499395   -34.2348339299730   1.83830796912605   -0.673906928804336   -0.520187747850576
#1034   -34.4651797328070   1.80947507597674   -0.658770226984025   -0.513927634372289   -34.2381653400470   1.83134424329492   -0.668942212829785   -0.517886940172870
1182   -34.4688518830574   1.80300886359054   -0.653236968704799   -0.511210753967631   -34.2410717457602   1.82868854351542   -0.665155163004223   -0.516231389253923
#1352   -34.4732513694511   1.79423945503248   -0.646381305477811   -0.507844712169064   -34.2441022759332   1.82197786091653   -0.660080944110316   -0.513782800944517
1545   -34.4776873932667   1.78487554102790   -0.639366112053715   -0.504188693796977   -34.2473997778725   1.81612435674503   -0.655602757311784   -0.511634876968037
#1769   -34.4805018012149   1.77894052379015   -0.635296019173233   -0.502086977961562   -34.2507060885207   1.80868910453537   -0.650512735896463   -0.509062693350995
2027   -34.4833241404929   1.77336687092894   -0.630878160850127   -0.499801859557177   -34.2541656461214   1.80207843674807   -0.645815682701747   -0.506769228641159
#2310   -34.4873576131166   1.76424150918758   -0.624875959140401   -0.496600099210339   -34.2578191445601   1.79478950876401   -0.640472888643239   -0.504010865017995
2600   -34.4913553712435   1.75566258437741   -0.618672423742977   -0.493246709612327   -34.2611733846195   1.79040281634107   -0.636339468455314   -0.502046137313650
#2622   -34.4913733326253   1.75556804448902   -0.618668347194355   -0.493246047081067   -34.2614069079898   1.78937097380466   -0.635616425076174   -0.501635297876201
2992   -34.4979459944997   1.74115434457674   -0.608955074083658   -0.487837478664440   -34.2654669333282   1.77941702276254   -0.629123779210131   -0.498335881315805
#3396   -34.5043721862897   1.72857791587523   -0.599705068465969   -0.482796252175798   -34.2698179455908   1.77093914651813   -0.623106886317781   -0.495193130642186
3871   -34.5100719444845   1.71664529229886   -0.591699477516451   -0.478352831540659   -34.2752017235458   1.76216415801008   -0.615905041414218   -0.491474033067241
#4413   -34.5152817224535   1.70591112028361   -0.584023899351607   -0.474059784285351   -34.2801920074539   1.75089072366067   -0.608723953520258   -0.487568725121487
5039   -34.5213376673522   1.69525342535032   -0.576398733699541   -0.469733764023049   -34.2862527984622   1.73974541779441   -0.600136621334685   -0.482939506474486
#5761   -34.5275239370453   1.68311198733156   -0.567655485392661   -0.464729263660667   -34.2923032149695   1.72788702878013   -0.592351891162027   -0.478611162711746
6553   -34.5344983267531   1.67234424698494   -0.559037547942847   -0.459774817604934   -34.2977182754754   1.71511550414730   -0.583878125428583   -0.473812906277319
#7470   -34.5419991064267   1.65301463598745   -0.548366276883850   -0.453288700234406   -34.3036274467895   1.70564492319162   -0.576140834780231   -0.469527870581264
8507   -34.5488003288100   1.63965452182143   -0.539347778652233   -0.447912495345009   -34.3099323052149   1.69327860278920   -0.568025691456046   -0.464950414906139
#9658   -34.5558144888079   1.62686951447808   -0.530613569801324   -0.442560177044465   -34.3161683496930   1.67808431810991   -0.559086409868592   -0.459623161072650
10989   -34.5628448946437   1.60962887219117   -0.521512282488285   -0.436776852281499   -34.3232489432961   1.66815489696029   -0.550728014645392   -0.454803685422330
#12546   -34.5708665295264   1.59072415358124   -0.510586484474107   -0.429783656577724   -34.3302055523383   1.64910156022748   -0.540397072461634   -0.448477510423527
14255   -34.5782633344228   1.57393225990423   -0.501315024131688   -0.423768142658479   -34.3372739266780   1.63325253133502   -0.530940292718092   -0.442625744633133
#16212   -34.5853030728677   1.56109382076778   -0.493565736669561   -0.418734101374210   -34.3451507846845   1.61695632607995   -0.521316584453054   -0.436641989933172
18455   -34.5939587245851   1.54382067591915   -0.483113825019698   -0.411872993591968   -34.3530758513787   1.59784513662200   -0.510586467970010   -0.429750313419737
#20918   -34.6029373795403   1.52038284251013   -0.471707629330388   -0.404105623572428   -34.3611035604230   1.58249016687559   -0.501114341942614   -0.423700188582089
23754   -34.6125820841851   1.49775830574513   -0.459738669314621   -0.395990652283163   -34.3694026744712   1.56177005363386   -0.490746268268043   -0.416898744053621
#26897   -34.6202243835694   1.48460371865697   -0.452174079184032   -0.390852808903301   -34.3782256190535   1.54778752802561   -0.480861600861772   -0.410486872388000
30445   -34.6299754782174   1.45918844169724   -0.439976425304931   -0.382230297818240   -34.3866547976708   1.52674875561745   -0.469956479320393   -0.403100636719832
## 1/c^2
## Ndet   GS energy            GS Variance         GS PT2               GS rPT2               ES energy            ES Variance         ES PT2               ES rPT2
#   60   -34.4176407545092     1.90365302731390   -0.737390295714268   -0.549294576000214    -34.1964745768383     1.89441109399759   -0.728741911260691   -0.540240232774686     
##   68   -34.4192346290461     1.89967209993471   -0.733901530124385   -0.547819031800014    -34.1991393006342     1.88920366319876   -0.723045027879305   -0.538188611110457     
#   80   -34.4218063586066     1.89356431063876   -0.728807058261928   -0.545660560974554    -34.2012804779536     1.88538550523056   -0.719759648678008   -0.536875781967616     
##   90   -34.4231532337087     1.89094368713129   -0.726298364818059   -0.544668252531168    -34.2032221486504     1.88355654199749   -0.717432544640944   -0.537048264470214     
#   96   -34.4235927851017     1.88977087323392   -0.725310472851283   -0.544265597445401    -34.2045715888791     1.88247613873411   -0.715862538123318   -0.536744239264484     
##  110   -34.4242230291539     1.88848865272741   -0.724242307871659   -0.543783604449599    -34.2062483550668     1.87971628267535   -0.713133462086343   -0.535656779074111     
#  123   -34.4251745769812     1.88698199925744   -0.722790955152409   -0.543148222848787    -34.2078182767728     1.87776187099833   -0.711694425043520   -0.535085497450063     
##  137   -34.4268336201671     1.88256943239285   -0.719776445052687   -0.541679658248721    -34.2090994419650     1.87616155388057   -0.710083499672938   -0.534447109415257     
#  156   -34.4290111556623     1.87812276317991   -0.715863616760047   -0.539976294281071    -34.2104717756668     1.87428782332804   -0.707967740923796   -0.533716848906450     
##  180   -34.4298282717703     1.87665401993881   -0.714361258063369   -0.539349553945905    -34.2123406512903     1.87239432793184   -0.705601056205528   -0.533036135942669     
#  210   -34.4324490561729     1.87131984945839   -0.709900221221223   -0.537361789722439    -34.2137969793239     1.87045630630300   -0.703565393285839   -0.532336252587027     
##  237   -34.4340701145425     1.86829588323510   -0.707328193808136   -0.536264021620346    -34.2155488565278     1.86831593965940   -0.701381333477527   -0.531566524644291     
#  266   -34.4370487952373     1.86329675461505   -0.702719594435149   -0.534288232115985    -34.2169241430266     1.86533817840241   -0.699252540354781   -0.530534060505138     
##  293   -34.4383761818122     1.86116082090377   -0.700746401768291   -0.533471459663584    -34.2186983381282     1.86275706437529   -0.697052362740508   -0.529540926778562     
#  335   -34.4414088641678     1.85574907510059   -0.695734491523167   -0.531407838073197    -34.2202421751093     1.86052170630767   -0.695179870916012   -0.528831825059003     
##  375   -34.4433202455253     1.85242663086223   -0.692635340019887   -0.530069811173108    -34.2220020627561     1.85839456364515   -0.693227887691706   -0.528183014369848     
#  433   -34.4459916735345     1.84824980106826   -0.688426132046121   -0.528300553881943    -34.2239986578841     1.85584637795912   -0.690670600930579   -0.527160923548147     
##  497   -34.4487519196436     1.84231253540125   -0.683904438545869   -0.526105105132775    -34.2254742693711     1.85359648390573   -0.688645392519708   -0.526337550133240     
#  586   -34.4506771102375     1.83826424483930   -0.681089754895162   -0.524660002120673    -34.2276770795415     1.84978356741961   -0.685707072262453   -0.524992902227541     
##  673   -34.4528573289902     1.83470769423826   -0.677852645275234   -0.523188867471531    -34.2306173764117     1.84603389650142   -0.681834668741567   -0.523499023417363     
#  769   -34.4563632709588     1.82821580941319   -0.672300946706873   -0.520588344602211    -34.2328945197418     1.84211378397089   -0.678613821553087   -0.522131426383030     
##  882   -34.4593685672120     1.82208293731252   -0.667636154884452   -0.518313103106565    -34.2357796793319     1.83705127227574   -0.674441086344902   -0.520396670273016     
# 1011   -34.4628746380191     1.81543413329828   -0.662491702441840   -0.515800328763050    -34.2385317137264     1.83218956342691   -0.670585786132860   -0.518571192825724     
## 1155   -34.4663673148397     1.80814911330443   -0.656942704067748   -0.513019246314085    -34.2411337808759     1.82800340129620   -0.666617048297484   -0.516776567554753     
# 1325   -34.4709085165154     1.79907445865834   -0.649688306964871   -0.509407301314427    -34.2442032287177     1.82146797909097   -0.661972122793602   -0.514598548054185     
## 1516   -34.4740309473474     1.79287219269025   -0.644894388739945   -0.506942241415898    -34.2476571291416     1.81666768460348   -0.657211228548633   -0.512391388081485     
# 1747   -34.4777916083178     1.78346140173380   -0.638894453809629   -0.503784655102186    -34.2508914125963     1.80890551420734   -0.652168449110969   -0.509842592867676     
## 2014   -34.4817021678706     1.77463467824035   -0.632898428067699   -0.500699015914792    -34.2541189467138     1.80152929521322   -0.647301867678963   -0.507350549997135     
# 2311   -34.4850917480396     1.76807268415343   -0.627783285268457   -0.497927461860058    -34.2579449330788     1.79616903061621   -0.642308431301670   -0.505007145345101     
## 2639   -34.4914795973398     1.75424454474801   -0.618299904881256   -0.492859384036352    -34.2618330538039     1.78651821267341   -0.635948699343147   -0.501795049244509     
# 3015   -34.4961805275305     1.74541546055756   -0.611479731556021   -0.489172040741329    -34.2667081276197     1.78126860994234   -0.629828902187577   -0.498796166874328     
## 3446   -34.5009094049948     1.73630997944545   -0.605089458615446   -0.485682613643019    -34.2715610637342     1.76612382744936   -0.621426447138029   -0.494162862262381     
# 3936   -34.5087953974058     1.71993942356094   -0.593104377597448   -0.479120318303361    -34.2762154998648     1.75972624348177   -0.615507417080943   -0.491128310052796     
## 4470   -34.5132731227063     1.70923740782571   -0.586448236588539   -0.475319895816905    -34.2814605356293     1.74939687740828   -0.608398153715169   -0.487320788750609     
# 5112   -34.5195398581272     1.69648460094569   -0.577811553412158   -0.470331297141147    -34.2872772749292     1.73804370427932   -0.600367648402700   -0.482909822926558     
## 5849   -34.5267158629705     1.68518726999989   -0.568865046100922   -0.465371333198326    -34.2931408599304     1.72703277835733   -0.592161355155394   -0.478398331792998     
# 6681   -34.5334658571959     1.66883639809700   -0.559140736029661   -0.459611483556125    -34.2988593895502     1.71338592795877   -0.583773182868288   -0.473629615741110     
## 7625   -34.5407953401039     1.65682400263809   -0.549901239252400   -0.454229639186823    -34.3052399227284     1.70109354497945   -0.574992189371693   -0.468788423347837     
# 8709   -34.5474309625152     1.64264016923655   -0.540450727746960   -0.448534078812210    -34.3115172667213     1.68670014481160   -0.565795116959600   -0.463472004575447     
## 9940   -34.5556502632265     1.62599922200106   -0.530180823027588   -0.442235330587493    -34.3180784154459     1.67709889535195   -0.558141608262615   -0.459082128054007     
#11299   -34.5628969855265     1.60909569807755   -0.520837967224161   -0.436343264608744    -34.3250708315163     1.66270898968063   -0.548655243783399   -0.453510403503103     
##12872   -34.5706744931227     1.59273348814436   -0.511360995394734   -0.430324381265013    -34.3319041034512     1.64705215660015   -0.539097185586859   -0.447679302783054     
#14598   -34.5770852383045     1.57746550829966   -0.502559829100193   -0.424608213246867    -34.3390725882884     1.63096647515607   -0.529771162023466   -0.441856784549999     
##16572   -34.5857467847399     1.55900607543540   -0.492101427171618   -0.417749056879326    -34.3467620386380     1.61056053658192   -0.519674551530670   -0.435401873513629     
#18858   -34.5941060490386     1.53547644806569   -0.481077929810466   -0.410355480803438    -34.3548463467571     1.59384525715140   -0.509344895098830   -0.428875419025654     
##21487   -34.6028046329332     1.52132163006432   -0.471535288849623   -0.404072648758830    -34.3632561209925     1.57911053950264   -0.499358660345699   -0.422562697295680     
#24448   -34.6121930513621     1.50552538565000   -0.461834425064358   -0.397560728482087    -34.3716502744004     1.55514817304893   -0.487764837446730   -0.414775202001292     
##27759   -34.6206460461594     1.48349130002780   -0.451589546925013   -0.390424261012429    -34.3805976936624     1.53170477432002   -0.476590706023987   -0.407274498832711     
#31534   -34.6308597999016     1.46376024865612   -0.439875145568505   -0.382271087050219    -34.3895830241145     1.51625476231900   -0.466710020970309   -0.400716238690620     
 
 
#Ndet   GS energy            GS Variance         GS PT2               GS rPT2               ES energy            ES Variance         ES PT2               ES rPT2
#55   -34.4164119258185   1.90650129775374   -0.741112642709608   -0.550841663182057   -34.1878516692833   1.90837675478433   -0.742340485217303   -0.543712716533587
59   -34.4164938507905   1.90602374348922   -0.740729498790820   -0.550682406465932   -34.1946326387934   1.89159942824924   -0.724417974776060   -0.537750304293949
#67   -34.4179676715086   1.90253253143862   -0.737606883813224   -0.549367596039143   -34.1967490080889   1.88955923529829   -0.722039558018545   -0.538146025661358
77   -34.4190142830018   1.89988206617861   -0.735055387548974   -0.548404994683167   -34.1996102727131   1.88646545756364   -0.718228306470456   -0.537207618546385
#87   -34.4206460632173   1.89572608262765   -0.732029263650631   -0.547007371776983   -34.2014753455351   1.88500696385211   -0.716675422993213   -0.536801074778807
99   -34.4240231235329   1.89032777712772   -0.726049553777461   -0.544875949930470   -34.2025243631915   1.88373881179434   -0.715030420312668   -0.536377481236057
#106   -34.4255798772012   1.88625366751877   -0.722524832856738   -0.543381007917893   -34.2037921861348   1.88177104014342   -0.713250143579955   -0.535784773491092
117   -34.4264334526760   1.88371939400770   -0.720464374087170   -0.542446528125700   -34.2053330206707   1.88019625397700   -0.711606884781151   -0.535095302191889
#127   -34.4269358684373   1.88213380695341   -0.719194498483390   -0.541863017476248   -34.2066611941418   1.87721184628883   -0.709094443015482   -0.533988481338374
141   -34.4272694152679   1.88164393376362   -0.718729644460277   -0.541650450903450   -34.2084311179562   1.87561333328973   -0.707309949443047   -0.533529301501704
#159   -34.4282653537975   1.87937047576083   -0.717058708876722   -0.540846089970043   -34.2099702108379   1.87350688693266   -0.705350237924706   -0.532724702028517
182   -34.4300138831240   1.87607217961875   -0.713937395673135   -0.539501568550176   -34.2115155169565   1.87128716239988   -0.703096576628427   -0.531844991405763
#207   -34.4311561884982   1.87376808508843   -0.712202630291874   -0.538702307229027   -34.2133002945559   1.87001925932731   -0.701676155498976   -0.531265008515170
230   -34.4320989423175   1.87197882100750   -0.710666305700208   -0.538020141329255   -34.2149772509851   1.86872304979235   -0.700087582516221   -0.530866526390028
#262   -34.4342415311541   1.86811856760033   -0.707035081363903   -0.536464052038062   -34.2167933886119   1.86537380675731   -0.697482023767835   -0.529692826651360
290   -34.4363541090552   1.86390979558304   -0.703397140819207   -0.534843678997038   -34.2184502556207   1.86264832218571   -0.695251979316420   -0.528698270947347
#328   -34.4390758271330   1.85942624643000   -0.699155433579564   -0.533104721439196   -34.2202306849754   1.86074979745570   -0.693438338682354   -0.528095506342065
367   -34.4415933112915   1.85541722071700   -0.695369361923939   -0.531481857882689   -34.2218882952293   1.85875512492273   -0.691798754693098   -0.527371041741760
#431   -34.4443412031421   1.85117463737616   -0.691175955553426   -0.529757385916752   -34.2238291317676   1.85627852143306   -0.689382203247268   -0.526486380789166
497   -34.4463069004538   1.84749873168597   -0.687953187048709   -0.528292526159059   -34.2257011703015   1.85320416792686   -0.687047376710184   -0.525430670891403
#568   -34.4479024830039   1.84415314163836   -0.685650925799136   -0.527149791593553   -34.2281686067078   1.84913373793938   -0.683740268959464   -0.524171196247801
653   -34.4505783048148   1.83887111231480   -0.681215201283782   -0.525054295048363   -34.2305581516569   1.84542862727597   -0.680199676981297   -0.522938855154371
#751   -34.4527134748798   1.83511875793279   -0.678061035697734   -0.523557071918351   -34.2331231337762   1.84135191523439   -0.676672344014348   -0.521407850481429
861   -34.4550711595926   1.83443638286324   -0.675299525467777   -0.522358514251243   -34.2356311733109   1.83662800038420   -0.672963497070197   -0.519668296308004
#995   -34.4579674685264   1.82418726020436   -0.670260233799040   -0.519616021924513   -34.2391065252028   1.83069926734169   -0.668166288840288   -0.517417348145912
1139   -34.4607633044467   1.81916944216158   -0.665726700883909   -0.517492211941758   -34.2422528160985   1.82545963012518   -0.663673482634773   -0.515427201044544
#1304   -34.4637103905477   1.81269356602351   -0.660849303120639   -0.515047675224740   -34.2454767884381   1.82041787303053   -0.658895782808341   -0.513269678378784
1489   -34.4670715202263   1.80656879304746   -0.655740808377316   -0.512539265638032   -34.2482844987752   1.81417595022712   -0.654181253621203   -0.510906888901216
#1713   -34.4698140268681   1.80173748468204   -0.651911120506537   -0.510600907577768   -34.2515915365944   1.80825946254405   -0.649747850494494   -0.508665088566520
1956   -34.4730669769140   1.79446395139328   -0.646493932362364   -0.507918108441936   -34.2548174504743   1.80181114493974   -0.645055824928880   -0.506340230741871
#2245   -34.4761057565275   1.78854589366956   -0.641801067768526   -0.505553799104630   -34.2587670909589   1.79289545856851   -0.639373737749014   -0.503387092464326
2575   -34.4813715316733   1.77671616341000   -0.633527737912697   -0.501215530304803   -34.2630200521500   1.78523505667749   -0.633270051787202   -0.500349717042811
#2928   -34.4843545437213   1.77141868982836   -0.629145445397005   -0.498940041951915   -34.2676662332528   1.77601497017116   -0.626576009390463   -0.496969447095798
3354   -34.4897713087879   1.75928567597276   -0.621124492919397   -0.494615769536030   -34.2731349112760   1.76411378509242   -0.618569655206354   -0.492652181368796
#3825   -34.4957954961726   1.74559464131750   -0.611843691575750   -0.489503211263857   -34.2778533356080   1.75747167016869   -0.612588983119517   -0.489597305850793
4368   -34.5024223315067   1.73225753842775   -0.602507259119488   -0.484411821900061   -34.2834669051137   1.74683427233895   -0.604295255313771   -0.485232327510305
#4968   -34.5095066997230   1.71813374438902   -0.592483521062479   -0.478833480917727   -34.2886975359504   1.73652329016088   -0.597236113445492   -0.481353288215747
5681   -34.5136410313818   1.71064206467588   -0.586654063576942   -0.475616497415670   -34.2945167271425   1.72465805304756   -0.589161874669440   -0.476831544939784
#6452   -34.5192135337963   1.69658463838222   -0.577985691659452   -0.470521604458101   -34.3004620492898   1.70613889382761   -0.579471895444501   -0.471144991731160
7366   -34.5261751918254   1.68561627498264   -0.569482655981899   -0.465798638980727   -34.3065842188575   1.69670771480782   -0.571683101096930   -0.466866776084191
#8388   -34.5324557949951   1.67157615887767   -0.560642214233128   -0.460598821415377   -34.3128640145682   1.68459355554364   -0.563125063234607   -0.461946812284846
9520   -34.5392934859439   1.65761084863218   -0.551187598323385   -0.455009009049531   -34.3195219601300   1.67448286055357   -0.555377342245093   -0.457509315732046
#10784   -34.5462289574087   1.64313604624488   -0.542252430963836   -0.449587606112009   -34.3259653072251   1.65890634263267   -0.546229974686669   -0.452003653918410
12253   -34.5518720197149   1.63330756848645   -0.535084181993574   -0.445299625568946   -34.3328864641591   1.64257998622634   -0.537008330354339   -0.446299606762497
#13929   -34.5587462939941   1.61875153947271   -0.526015331184547   -0.439722378769075   -34.3401519049325   1.62322908539830   -0.527012608815444   -0.440033782351015
15863   -34.5664032851092   1.60391389838541   -0.516774026204876   -0.433873108821352   -34.3481207520347   1.60802043921552   -0.517150889437268   -0.433846756697341
#17998   -34.5739328035327   1.58603063115144   -0.507300317875251   -0.427718096739994   -34.3560987599224   1.58979138809025   -0.506500592959389   -0.427068326726843
20384   -34.5817938290131   1.56614513395984   -0.496840370487738   -0.420873107694904   -34.3641932076844   1.57527296931288   -0.497025706916613   -0.421007259663339
#23105   -34.5896756018799   1.54997625698599   -0.487547940517100   -0.414796258857598   -34.3726585988626   1.55426840882548   -0.485929425887945   -0.413679477527035
26176   -34.5979502246552   1.53048852944720   -0.477055023793765   -0.407747541280910   -34.3811903564768   1.53958438698748   -0.476770356495669   -0.407679687555091
#29640   -34.6074168814716   1.51327095011767   -0.466727341082025   -0.400844673095211   -34.3897906797431   1.51435291985014   -0.465110484420842   -0.399671668713721
33507   -34.6156330629322   1.49614438504455   -0.457334067106382   -0.394467939639703   -34.3987248612312   1.49199601864385   -0.454429460219222   -0.392289641465655
 
 
#Ndet   GS energy            GS Variance         GS PT2               GS rPT2               ES energy            ES Variance         ES PT2               ES rPT2
#61   -34.4197464087690   1.89979071533243   -0.734305269884893   -0.548348175293195   -34.1947360319888   1.89396888672300   -0.726194164392318   -0.538854004535025
69   -34.4212123702917   1.89620950395936   -0.731160762949433   -0.547006592190989   -34.1974010709942   1.88885236930437   -0.720625443555405   -0.536855278961290
#79   -34.4222061727101   1.89387733701619   -0.728842595310785   -0.546124250061089   -34.2003115736802   1.88601541001221   -0.717535650026687   -0.537016513146566
93   -34.4250931782247   1.88761833106944   -0.723646422214017   -0.543855802601757   -34.2023440463919   1.88376763574133   -0.715065115600342   -0.536390107081142
#101   -34.4255684794625   1.88636722196887   -0.722585953663824   -0.543412223303267   -34.2039775315618   1.88132644852752   -0.712462305054984   -0.535602180691535
116   -34.4260900019925   1.88530450648463   -0.721695207677368   -0.543008784961362   -34.2058896983657   1.87871784120118   -0.709727140796388   -0.534528473892253
#125   -34.4266783382361   1.88322660532247   -0.720019281364570   -0.542248625464096   -34.2073310236641   1.87679003793978   -0.708493161956983   -0.533967154115061
142   -34.4272643131200   1.88170228566313   -0.718751068775125   -0.541663078780944   -34.2089804618457   1.87480286357687   -0.706520092651845   -0.533158713173161
#156   -34.4282781748165   1.87940058080990   -0.717054280636528   -0.540847337474369   -34.2103381833940   1.87290032844000   -0.704779830865229   -0.532454958699820
183   -34.4302194302167   1.87591131735074   -0.713693692697025   -0.539415026765646   -34.2119145793379   1.87118781172312   -0.702638654802286   -0.531848368088088
#208   -34.4313841309805   1.87365502522307   -0.711916092682039   -0.538613952899914   -34.2136874867584   1.86993375274401   -0.701233492553377   -0.531294768439995
235   -34.4321115967952   1.87199558679258   -0.710661703410160   -0.538020307028316   -34.2155491215571   1.86730011664644   -0.699076886127307   -0.530369129073356
#261   -34.4337904017222   1.86928194244098   -0.707787792674449   -0.536851585284349   -34.2173209898152   1.86441600017454   -0.696758298935251   -0.529370009651254
292   -34.4361914998261   1.86486603032918   -0.703841840519010   -0.535178431080931   -34.2188604433172   1.86230088538486   -0.694602359192115   -0.528559209054736
#333   -34.4389992636224   1.85955407422863   -0.699348216644926   -0.533172300447714   -34.2205964175853   1.86016658598109   -0.693006331280735   -0.527878452193906
369   -34.4410058126040   1.85681135191901   -0.696280634628901   -0.531949002741550   -34.2223135863876   1.85828986226901   -0.691114825936530   -0.527178109902845
#427   -34.4431959289952   1.85283937975603   -0.692861732727744   -0.530412364358619   -34.2239739792701   1.85603850870112   -0.689183792755186   -0.526386377883347
489   -34.4444190213691   1.85108315382579   -0.691156350915500   -0.529668475596746   -34.2258505643461   1.85304863818373   -0.686963452019140   -0.525400895077940
#563   -34.4465102080976   1.84660764070753   -0.687720855003852   -0.528023389361448   -34.2283052280670   1.84903955017134   -0.683558916960799   -0.524237537702917
646   -34.4496739787387   1.84064089394128   -0.682712901331421   -0.525693031544415   -34.2305989841371   1.84547653791225   -0.680277759453952   -0.522966506380130
#743   -34.4511911881139   1.83802995798984   -0.680244831187834   -0.524658779946748   -34.2329656317801   1.84131066909153   -0.676735533932547   -0.521438934301825
830   -34.4522439132622   1.83623330487778   -0.678695592505081   -0.523920639075773   -34.2354095745765   1.83705127631314   -0.673382155066336   -0.519839222581265
#938   -34.4542172988306   1.83652619061791   -0.677106737534060   -0.523326119283703   -34.2387326682989   1.83140464602356   -0.668580153935135   -0.517666105571474
1070   -34.4570569330145   1.82620045942601   -0.671251078008810   -0.520224667042500   -34.2414292148893   1.82671659079348   -0.664658152612106   -0.515832197600526
#1227   -34.4608234582898   1.81937788738942   -0.665663726624840   -0.517493961026609   -34.2443079929205   1.82240528983059   -0.660405590802832   -0.513943573932538
1418   -34.4633530682085   1.81399015338325   -0.661518667081388   -0.515452620621269   -34.2475636987934   1.81599934481643   -0.655721210130512   -0.511647335390265
#1621   -34.4653829478653   1.81088512490302   -0.658572878951593   -0.513992480542598   -34.2507772909945   1.80965945685383   -0.651156592365960   -0.509308251240796
1838   -34.4674115492841   1.80658079851326   -0.655512998796747   -0.512451532548117   -34.2536990569057   1.80270265164232   -0.646527839749692   -0.506967357477730
#2083   -34.4701554870991   1.80101950688590   -0.651149812473392   -0.510308723621062   -34.2572458704813   1.79704322684888   -0.642100588321462   -0.504782967978533
2389   -34.4758259816977   1.78909572153754   -0.642299148698506   -0.505781092641986   -34.2611497449492   1.78792734391251   -0.635892865644205   -0.501616359333260
#2730   -34.4797261346919   1.78166136758852   -0.636187113985318   -0.502733114212101   -34.2659487928196   1.78010614663882   -0.629029612140973   -0.498310166095950
3119   -34.4844886315136   1.76928161428716   -0.628502564198783   -0.498536812289836   -34.2707456997240   1.77218222901274   -0.622640490950494   -0.494955052046683
#3576   -34.4892947573357   1.75990913370516   -0.621378866812920   -0.494783845327760   -34.2757991667832   1.75880980083671   -0.615027239566826   -0.490779914015405
4089   -34.4945352370097   1.75012124111471   -0.613859734175328   -0.490708942708710   -34.2812498544292   1.74815660282286   -0.607209449845114   -0.486647176951699
#4641   -34.5006767049253   1.73688453066033   -0.604864883312546   -0.485774208105394   -34.2870094478087   1.73780525173315   -0.599258826972102   -0.482389265871289
5294   -34.5072570568099   1.72157334123696   -0.595316258566578   -0.480379784893085   -34.2924587022255   1.72630678697439   -0.591523850540240   -0.478071531042241
#6057   -34.5122715010635   1.71241487301627   -0.587993892244507   -0.476354680973777   -34.2982732785013   1.71653799110879   -0.583786229972015   -0.473810321937637
6884   -34.5185929531289   1.69924499890144   -0.579088666661767   -0.471252106941823   -34.3042566998973   1.70526335502687   -0.575723534903745   -0.469247751187865
#7804   -34.5247397961725   1.68739459269520   -0.571070534963647   -0.466683196221057   -34.3102486949120   1.69060853318954   -0.567091521307538   -0.464265363762281
8826   -34.5302991963486   1.67591621472506   -0.563060757936927   -0.462031136229188   -34.3163023318066   1.68029680098702   -0.559503822574519   -0.459870322148948
#10049   -34.5362878819049   1.66367232619824   -0.555354881926902   -0.457504204093256   -34.3232522844762   1.66714821345480   -0.550517027640789   -0.454615067165925
11442   -34.5430583387595   1.65041930454472   -0.546517030474046   -0.452209048948285   -34.3303255232138   1.64775630025478   -0.540612771131295   -0.448492879875780
#13031   -34.5491385449405   1.63729843281577   -0.538449829788721   -0.447289336142177   -34.3373893721834   1.62737816270723   -0.529549602393464   -0.441519124810417
14770   -34.5559399800990   1.62502548942627   -0.529596167684801   -0.441954585771935   -34.3449563731515   1.61112065326656   -0.520556261151982   -0.435914316350692
#16759   -34.5638376073944   1.60715414519460   -0.519353338051903   -0.435483037947462   -34.3526255740429   1.59975488336559   -0.511763759065558   -0.430456944210439
18979   -34.5705670411635   1.59294239903071   -0.511346090097510   -0.430360614406407   -34.3608114209669   1.58392475183290   -0.501616261272757   -0.424007931229167
#21509   -34.5792884812505   1.57811338879025   -0.500797796569944   -0.423631069192167   -34.3690512164486   1.56384161063816   -0.491181548757689   -0.417175548405378
24403   -34.5869216048738   1.55609580927837   -0.490754320410117   -0.416917283885939   -34.3775190879613   1.54848292285694   -0.481590906914330   -0.410879079179303
#27565   -34.5950733904041   1.53508448866354   -0.480037186193013   -0.409745523273337   -34.3860599328422   1.52061135548317   -0.469724278731450   -0.402741527127828
31231   -34.6027376159331   1.51955758657325   -0.471201896740750   -0.403814394858521   -34.3950926978079   1.50194049329482   -0.458804727978983   -0.395342563656165
 
 
#Ndet   GS energy            GS Variance         GS PT2               GS rPT2               ES energy            ES Variance         ES PT2               ES rPT2
#54   -34.4164272032973   1.90629752704458   -0.741004142437951   -0.550791303433507   -34.1943586087268   1.89473990644918   -0.727145336384405   -0.539059471402727
62   -34.4179684548466   1.90238399831835   -0.737550704018471   -0.549338985980361   -34.1970372223105   1.88970244021424   -0.721623198843933   -0.537089943290940
#70   -34.4189898546440   1.90008524523729   -0.735179974706051   -0.548456098669323   -34.1992796152930   1.88773243396300   -0.719803314272670   -0.537552183704375
80   -34.4206126684002   1.89586995390120   -0.732137015422224   -0.547054540802034   -34.2012829051205   1.88530188798111   -0.716943065350423   -0.536894772357560
#92   -34.4239886430092   1.89048339408604   -0.726161424543294   -0.544926558486403   -34.2023397746286   1.88400305551431   -0.715278443022879   -0.536460864270555
100   -34.4259953574203   1.88554782704873   -0.721950580378683   -0.543114462546505   -34.2037247140817   1.88193191810613   -0.713395600604178   -0.535826597861827
#116   -34.4264875266678   1.88360686595886   -0.720315479251487   -0.542385453190274   -34.2058257741063   1.87891787519977   -0.710345507040369   -0.534578867777823
124   -34.4269188607142   1.88224863073299   -0.719269065294049   -0.541897880497850   -34.2071551921603   1.87618848175990   -0.708169758036495   -0.533652365149085
#137   -34.4287349378966   1.87869814463476   -0.716366103098847   -0.540545800817738   -34.2083258866243   1.87570363929658   -0.707444174919444   -0.533553654651706
156   -34.4294294023725   1.87694587703940   -0.715285742996028   -0.540002137704933   -34.2100491268710   1.87343511331524   -0.705302176237459   -0.532678928056680
#182   -34.4307704046922   1.87444653042360   -0.712878428521160   -0.538984470410943   -34.2116926117979   1.87123733855804   -0.702894032246032   -0.531794079878804
200   -34.4325951909862   1.87083163351515   -0.709757185615725   -0.537598590667476   -34.2130640414838   1.87021184239054   -0.701852709496362   -0.531451557835498
#227   -34.4336574370380   1.86893369208777   -0.707994299049998   -0.536827774065366   -34.2148744737541   1.86873409643444   -0.700138498371283   -0.530880315123902
259   -34.4350129841164   1.86693839359593   -0.705876271507233   -0.535962535044713   -34.2165361081527   1.86575184239788   -0.697765897138282   -0.529845354305994
#290   -34.4376714029576   1.86175089411308   -0.701442267968599   -0.534033199959454   -34.2181016535914   1.86328626320112   -0.695547840915108   -0.528946675759908
323   -34.4407301452205   1.85711290559063   -0.696625249138843   -0.532087598584048   -34.2195790497689   1.86140141388899   -0.693925466709166   -0.528242951412961
#363   -34.4432985181627   1.85284959499798   -0.693007942020588   -0.530453111957011   -34.2212691960980   1.85941073153845   -0.692138277649370   -0.527624963934602
403   -34.4453987203926   1.84865294292028   -0.689465497110831   -0.528894213787181   -34.2229039693623   1.85750312014857   -0.690247076878147   -0.526868543134911
#463   -34.4466855443146   1.84662240607020   -0.687524446801421   -0.528047748351748   -34.2247012473513   1.85490210827933   -0.688261399763240   -0.526004598264253
533   -34.4481403390850   1.84333034368674   -0.685143252676711   -0.526882432956200   -34.2268411813402   1.85115249099080   -0.685480568755172   -0.524903213058244
#609   -34.4502845425861   1.83931562629017   -0.681825900358580   -0.525296555978411   -34.2292581712974   1.84750820341263   -0.682137484055158   -0.523628473986819
697   -34.4537020022329   1.83283014082861   -0.676526941966583   -0.522769633255716   -34.2312261768356   1.84428543902898   -0.679098147543260   -0.522489279707874
#796   -34.4558717775896   1.82858628075731   -0.673286972498951   -0.521165057257817   -34.2337474032593   1.84023974158315   -0.675493652424866   -0.520934257050755
913   -34.4579520610450   1.82459339989323   -0.670142915207593   -0.519611903112553   -34.2365441837360   1.83505898764188   -0.671462523256085   -0.518998966610960
#1044   -34.4608357778539   1.81976936154577   -0.665642272560388   -0.517453604226557   -34.2398368662687   1.82991146203374   -0.667040761170494   -0.516971125608310
1193   -34.4652583520318   1.81013040012261   -0.658807587778225   -0.513995039931782   -34.2426172331483   1.82529098090282   -0.662831177918261   -0.515068490661868
#1358   -34.4671343142061   1.80629424166699   -0.655516298154505   -0.512415324304598   -34.2458630669192   1.81847069604266   -0.657774557990126   -0.512638329529571
1554   -34.4709256515696   1.79816958804949   -0.649887266943870   -0.509529898047343   -34.2488633880148   1.81199435086062   -0.653418143275283   -0.510481946105867
#1775   -34.4746623467587   1.79122673461536   -0.644100145183028   -0.506724978686052   -34.2519770452638   1.80623150988542   -0.648897971897301   -0.508162249875294
2032   -34.4768559468851   1.78660331344095   -0.640626295978371   -0.504933312971516   -34.2553036752436   1.80031909294739   -0.644479119223727   -0.506023327504204
#2321   -34.4797611406402   1.78126724730484   -0.636182489588487   -0.502645799882900   -34.2590902784932   1.79216696198097   -0.638902813584307   -0.503193583953617
2630   -34.4852188171069   1.77112600368030   -0.628082277692065   -0.498433395809167   -34.2631432827560   1.78544124467174   -0.632597059920785   -0.500021781696559
#3005   -34.4892303151186   1.75943684395550   -0.621769144264985   -0.494864829290656   -34.2679297614747   1.77637121976873   -0.626076696578474   -0.496759912872021
3413   -34.4958877911475   1.74613771685785   -0.611842360946040   -0.489526592242249   -34.2728037609355   1.76783469724525   -0.619698610916284   -0.493412642896933
#3899   -34.5008050107922   1.73766451524877   -0.605017087167503   -0.485836129336752   -34.2778841354384   1.75678078499652   -0.612289035966625   -0.489457661360731
4449   -34.5082259840623   1.72169933233230   -0.594550953792341   -0.479970864592600   -34.2827823433833   1.74958336316833   -0.605922674531311   -0.486157146323725
#5090   -34.5132447229107   1.70906508260406   -0.586773575583099   -0.475599751220565   -34.2888921799882   1.73461560513390   -0.596746923577884   -0.480989813292281
5797   -34.5183714831198   1.69929599350825   -0.579647176085924   -0.471543665129838   -34.2947945012944   1.72253921659153   -0.587996238591281   -0.476124792546723
#6575   -34.5248654538578   1.68516189532606   -0.570623989814824   -0.466348455010344   -34.3003567760140   1.70766699992142   -0.579695105884758   -0.471352055735384
7466   -34.5318358153311   1.67439015440044   -0.561940406048333   -0.461417590723072   -34.3062188280095   1.69802217479221   -0.572362978624132   -0.467273617652097
#8468   -34.5387336072118   1.65939857228192   -0.552049867972795   -0.455564216120131   -34.3120212547993   1.69050704627272   -0.565500170832814   -0.463503871339422
9615   -34.5452047819403   1.64806386776711   -0.543844434192567   -0.450641192236232   -34.3188116673248   1.67637721363447   -0.556388011728208   -0.458154936136142
#10894   -34.5511403026778   1.63308332660178   -0.535468190566061   -0.445479715729783   -34.3256202956740   1.66027967355452   -0.547425549003322   -0.452756354218506
12404   -34.5586231254106   1.61754671216186   -0.525937384562193   -0.439607709297498   -34.3325135995629   1.64462398551838   -0.537474869176990   -0.446673384653734
#14077   -34.5648396180808   1.60490360153554   -0.518462851631859   -0.434876582545064   -34.3396237418679   1.62611113855112   -0.527668371924239   -0.440506992798196
16002   -34.5731236267381   1.58606345002909   -0.507497859836821   -0.427783615901265   -34.3473367344385   1.61086048755108   -0.518518083194277   -0.434757010644125
#18171   -34.5809754444268   1.56988252523750   -0.497819815853369   -0.421541011964601   -34.3552917711311   1.59555407189302   -0.508412978671437   -0.428388198506162
20614   -34.5890715841313   1.54874786755831   -0.487493892108767   -0.414687462894996   -34.3633695446907   1.57134076117702   -0.497009168350894   -0.420862658147960
#23365   -34.5967474512279   1.53323918726759   -0.478337185493206   -0.408597693835486   -34.3720342372548   1.55388391311533   -0.486747783340220   -0.414193530423140
26467   -34.6064300296162   1.51760534790365   -0.468240570433260   -0.401908947154408   -34.3802391972951   1.54071152615745   -0.477899630104618   -0.408430175287140
#29957   -34.6144834334971   1.49543537900238   -0.457918387114576   -0.394800586322962   -34.3891344305812   1.52211323400615   -0.467675860454338   -0.401550424851745
33813   -34.6230807608905   1.47533546247940   -0.447920091920717   -0.387850296369992   -34.3978559270045   1.49530921383231   -0.455789691437344   -0.393270022344989


==> plots/thiophene-methods.txt <==
# Sl. No.  #Method             Excitation Energy
1  CASSCF               6.073
2  CASPT2               5.673
3  SC-NEVPT2            5.920
4  PC-NEVPT2            5.848
6  VMC-CAS              5.857
7  DMC-CAS              5.800
8  VMC-CIPSI            5.715
9  DMC-CIPSI            5.678
11  CC3(BFD)             5.650
12  CC3(FC)              5.598

